DEFT: Distributed, Elastic, and Fault-tolerant State Management of Network Functions

Network function virtualization is the key to developing elastically scalable and fault-tolerant network functions (e.g. load balancer, firewall etc.). By integrating NFV and SDN technologies, it is feasible to dynamically reroute traffic to new network function (NF) instances in the event of an NF failure or overload scenario. The fact that the majority of network functions are stateful makes the task more challenging. State migration and state replication are common approaches in achieving elasticity and fault tolerance. The majority of the studies in the literature either emphasize fault tolerance or elastic scalability while designing a state management system for network functions. In this paper, we have designed a complete state management system, called DEFT, that meets both elasticity and fault-tolerance goals. Our system also supports strong consistency on global state updates. While existing designs rely on a central controller or remote central storage to achieve strong consistency on state updates, DEFT utilizes distributed consensus mechanism to achieve the same. We have done a proof of concept implementation of DEFT and extensively tested DEFT under several model conditions to evaluate its scalability and performance. Our experimental results show that DEFT is scalable and maintains a considerably high throughput throughout. It incurs minimal performance overhead while achieving strong consistency on state updates.

==> Experiments/bfs_vs_pr/summary/packets_dropped.csv <==
BufSize_to_BatSize,Packet Rate(packets/s),Packets Dropped
1,6000,40.5
1,8000,29.0
1,10000,170.25
1,12000,158.5
1,14000,257.0
2,6000,0.0
2,8000,6.25
2,10000,5.5
2,12000,67.75
2,14000,142.5
3,6000,0.0
3,8000,0.0
3,10000,0.5
3,12000,38.0
3,14000,70.5
4,6000,0.0
4,8000,0.0
4,10000,0.0
4,12000,0.0
4,14000,2.0
5,6000,0.0
5,8000,0.0
5,10000,0.0
5,12000,0.0
5,14000,0.0
6,6000,0.0
6,8000,0.0
6,10000,0.0
6,12000,0.0
6,14000,0.0


==> Experiments/bs_vs_pr/summary/latency.csv <==
Batch Size,Packet Rate(packets/s),Latency(ms)
40,8000,3.3340450000000006
40,10000,2.98288
40,12000,2.6092199999999997
40,20000,2.73885
40,25000,11.603909999999999
50,8000,2.711355
50,10000,2.412655
50,12000,2.76626
50,20000,2.955905
50,25000,3.80122
60,8000,4.39606
60,10000,3.8948149999999995
60,12000,3.7077350000000004
60,20000,3.1078699999999997
60,25000,3.7452300000000003
70,8000,5.336675
70,10000,4.59595
70,12000,4.045115
70,20000,3.4727499999999996
70,25000,3.6808899999999998
80,8000,5.683445000000001
80,10000,4.739275
80,12000,4.352515
80,20000,3.62986
80,25000,3.87454
90,8000,6.745010000000001
90,10000,5.558890000000001
90,12000,4.942629999999999
90,20000,3.8336849999999996
90,25000,3.9294399999999996
100,8000,7.30905
100,10000,4.325835
100,12000,5.2765450000000005
100,20000,4.29866
100,25000,4.16641
110,8000,7.92526
110,10000,6.7344
110,12000,5.871265
110,20000,4.58095
110,25000,4.2200500000000005
120,8000,8.164715000000001
120,10000,6.921035
120,12000,6.09595
120,20000,4.77217
120,25000,6.08262
130,8000,9.216815
130,10000,7.7747399999999995
130,12000,6.730765000000001
130,20000,5.03093
130,25000,6.44529
140,8000,9.62946
140,10000,8.03736
140,12000,7.093445
140,20000,5.2033000000000005
140,25000,6.78611
150,8000,9.08222
150,10000,9.135710000000001
150,12000,7.4764
150,20000,5.419335
150,25000,6.390840000000001
160,8000,11.00462
160,10000,9.211504999999999
160,12000,7.770549999999999
160,20000,5.80753
160,25000,7.0259
170,8000,11.845609999999999
170,10000,9.846185000000002
170,12000,8.582035000000001
170,20000,6.03523
170,25000,6.97727
180,8000,12.460280000000001
180,10000,10.38434
180,12000,8.714210000000001
180,20000,6.33059
180,25000,7.39043
190,8000,13.04683
190,10000,10.898495
190,12000,9.371705
190,20000,6.584815
190,25000,7.25368
200,8000,10.721139999999998
200,10000,10.485585
200,12000,8.86364
200,20000,7.084815000000001
200,25000,7.35862


==> Experiments/bs_vs_pr/summary/pkt_dropped.csv <==
Batch Size,Packet Rate(packets/s),Packets Dropped
40,8000,0.0
40,10000,0.0
40,12000,0.0
40,20000,0.0
40,25000,0.0
50,8000,0.0
50,10000,0.0
50,12000,0.0
50,20000,0.0
50,25000,0.0
60,8000,0.0
60,10000,0.0
60,12000,0.0
60,20000,0.0
60,25000,0.0
70,8000,0.0
70,10000,0.0
70,12000,0.0
70,20000,0.0
70,25000,0.0
80,8000,0.0
80,10000,0.0
80,12000,0.0
80,20000,0.0
80,25000,0.0
90,8000,0.0
90,10000,0.0
90,12000,0.0
90,20000,0.0
90,25000,0.0
100,8000,0.0
100,10000,0.0
100,12000,0.0
100,20000,0.0
100,25000,0.0
110,8000,0.0
110,10000,0.0
110,12000,0.0
110,20000,0.0
110,25000,0.0
120,8000,0.0
120,10000,0.0
120,12000,0.0
120,20000,0.0
120,25000,0.0
130,8000,0.0
130,10000,0.0
130,12000,0.0
130,20000,0.0
130,25000,0.0
140,8000,0.0
140,10000,0.0
140,12000,0.0
140,20000,0.0
140,25000,0.0
150,8000,0.0
150,10000,0.0
150,12000,0.0
150,20000,0.0
150,25000,0.0
160,8000,0.0
160,10000,0.0
160,12000,0.0
160,20000,0.0
160,25000,0.0
170,8000,0.0
170,10000,0.0
170,12000,0.0
170,20000,0.0
170,25000,0.0
180,8000,0.0
180,10000,0.0
180,12000,0.0
180,20000,0.0
180,25000,0.0
190,8000,0.0
190,10000,0.0
190,12000,0.0
190,20000,0.0
190,25000,0.0
200,8000,0.0
200,10000,0.0
200,12000,0.0
200,20000,0.0
200,25000,0.0


==> Experiments/bs_vs_pr/summary/throughput.csv <==
Batch Size,Packet Rate(packets/s),Throughput(kpps)
40,8000,8.007241649995464
40,10000,10.006858288329036
40,12000,12.009920661455494
40,20000,19.953111650260844
40,25000,24.861403898672222
50,8000,8.008521205633691
50,10000,10.011513496151764
50,12000,12.006892717189642
50,20000,19.957296492331334
50,25000,24.871929673401862
60,8000,8.00887482228886
60,10000,10.01061183401379
60,12000,12.009488419702047
60,20000,19.96447240237757
60,25000,24.858928469191792
70,8000,8.009515385247639
70,10000,10.009258959176051
70,12000,12.0071812248061
70,20000,19.960306764875646
70,25000,24.877540299456907
80,8000,8.008905995329407
80,10000,10.008607827527644
80,12000,12.006532134908154
80,20000,19.953908261157405
80,25000,24.83369503643816
90,8000,8.007175596695221
90,10000,10.008707927519405
90,12000,12.010353284199656
90,20000,19.97004537047556
90,25000,24.90784284189201
100,8000,8.004069544791898
100,10000,10.008056695739068
100,12000,12.004804938449084
100,20000,19.948940627892092
100,25000,24.85709205174566
110,8000,8.008970406068865
110,10000,10.008059170596606
110,12000,12.008622550563324
110,20000,19.9491484061015
110,25000,24.885540263946314
120,8000,8.009387334419278
120,10000,10.009208608175886
120,12000,12.008911092831179
120,20000,19.962472416896688
120,25000,24.653521844861373
130,8000,8.010060703489348
130,10000,10.010361242765137
130,12000,12.00955987104106
130,20000,19.95311407466549
130,25000,24.579756777445176
140,8000,8.00948351381842
140,10000,10.009659980994842
140,12000,12.010497745891323
140,20000,19.9555066862804
140,25000,24.65848597769715
150,8000,8.010478310464777
150,10000,10.006005966896678
150,12000,12.008695941233404
150,20000,19.955506368571015
150,25000,24.774195527758835
160,8000,8.008040359783289
160,10000,10.008910663319254
160,12000,12.010425775005972
160,20000,19.9503327406395
160,25000,24.711688067137057
170,8000,8.00935509301478
170,10000,10.009559680341617
170,12000,12.007397726386746
170,20000,19.95510295900657
170,25000,24.687706792257654
180,8000,8.008714160485539
180,10000,10.007107568421995
180,12000,12.007324993794061
180,20000,19.961081976747646
180,25000,24.655644163823855
190,8000,8.01057405788581
190,10000,10.008757997689859
190,12000,12.008479093438043
190,20000,19.950333779268252
190,25000,24.76966310240323
200,8000,8.008585554750951
200,10000,10.005555505189507
200,12000,12.005667339214357
200,20000,19.94179933338243
200,25000,24.739695370185977


==> Experiments/uf_vs_pr/summary/throughput_kpps.csv <==
Global Update Frequency,Packet Rate(packets/s),Throughput(kpps)
1,4000,4.0048225543233285
1,6000,6.007774167854133
1,8000,8.00916250808403
1,10000,10.008908669029854
1,12000,12.010569855407287
5,4000,4.005158659497489
5,6000,6.005248600042454
5,8000,8.004931145763843
5,10000,9.583120879021783
5,12000,8.712927037502526
10,4000,4.00352310546183
10,6000,6.000312024002803
10,8000,6.095938356081379
10,10000,5.484073611323656
10,12000,4.952266357109951
15,4000,4.001248404616445
15,6000,4.155654663983081
15,8000,3.7566021626914736
15,10000,3.445918382591575
15,12000,3.2626263128770034
20,4000,3.1846349199297266
20,6000,2.9743669092669727
20,8000,2.7043525642206077
20,10000,2.48559661288962
20,12000,2.3848074843576286

